An IoT application development using IoTSuite

Application development in the Internet of Things (IoT) is challenging because it involves dealing with issues that attribute to different life-cycle phases. First, the application logic has to be analyzed and then separated into a set of distributed tasks for an underlying network. Then, the tasks have to be implemented for the specific hardware. Moreover, we take different IoT applications and present development of these applications using IoTSuite. In this paper, we introduce a design and implementation of ToolSuite, a suite of tools, for reducing burden of each stage of IoT application development process. We take different class of IoT applications, largely found in the IoT literature, and demonstrate these IoT application development using IoTSuite. These applications have been tested on several IoT technologies such as Android, Raspberry PI, Arduino, and JavaSE-enabled devices, Messaging protocols such as MQTT, CoAP, WebSocket, Server technologies such as Node.js, Relational database such as MySQL, and Microsoft Azure Cloud services.

==> Arxiv version of ToolSuite Journal Paper/Research_Highlights.txt <==
We introduce a design and implementation of ToolSuite, a suite of tools, for reducing burden 
of each stage of IoT application development process.  It consists of the following components 
to aid the stakeholders:


(1) An editor supports application design phase by allowing stakeholders 
to specify high-level textual  specifications. 

(2) A compiler  parses the high-level specifications and supports the application development 
phase by producing a programming framework that reduces  development effort in specifying the 
details of the components of an IoT application. 

(3) A deployment module is supported by mapping and linking techniques.  They together support 
the deployment phase by producing device-specific code to result in a distributed system 
collaboratively hosted by individual devices. 

(4) A runtime system leverages existing middleware platforms and generates glue code to 
customize them with respect to needs of IoT applications.


==> Arxiv version of ToolSuite Journal Paper/arch.txt <==
computationalServices:
 Custom: #\label{arch-custom-component}#
  Proximity #\label{arch-proximity:proximity-start}#
	   consume badgeDetected from BadgeReader;#\label{arch-proximity:proximity-badgedetected-consume}#
	   consume badgeDisappeared from BadgeReader;#\label{arch-proximity:proximity-badgedisappeared-consume}#
	   request profile to ProfileDB;#\label{arch-proximity:proximity-request}#
	   generate tempPref: TempStruct; #\label{arch-proximity:proximity-generate}#
  RoomController #\label{arch-controller:regulatetemp-start}#
	   consume tempPref from Proximity; #\label{arch-controller:proximity}#
	   command SetTemp(setTemp) to Heater;  #\label{arch-controller:controller-command}# 
	   command Off() to Heater;  #\label{arch-controller:controller-offcommand}# 

==> Arxiv version of ToolSuite Journal Paper/deploy.txt <==
devices:												
	BadgeReaderMgmtDevice:    #\label{BadgeReader-component}#                                            
		    location:                                       
			  Room:1;               #\label{BadgeReader-location}#                             
			platform: NodeJS;     #\label{BadgeReader-platform}#                             
			resources: BadgeReader;  #\label{BadgeReader-resources}#                    
			protocol: mqtt;    #\label{BadgeReader-protocol}#                               
	DatabaseSrvDevice:         #\label{Database-component}#                                          
			location:                                       
	 		  Room: 1;                                  
	 		platform: JavaSE;                           
	 		resources: ProfileDB;   #\label{Database-resources}#                     
	 		protocol: mqtt;                          
	 		database: MySQL;  #\label{Database-database}#
	ResourceMgmtDevice1:                                                
			location:                                       
	 		  Room: 1;                                  
	 		platform: JavaSE;                           
	 		resources: ;                      
	 		protocol: mqtt; 
	ResourceMgmtDevice2:                                                
			location:                                       
	 		  Room: 1;                                  
	 		platform: JavaSE;                           
	 		resources: ;                      
	 		protocol: mqtt;    		
	HeaterMgmtDevice:                                                
			location:                                       
	 		  Room: 1;                                  
	 		platform: JavaSE;                           
	 		resources: Heater;                      
	 		protocol: mqtt;                          
	 		
	                      
	 		                           

==> Arxiv version of ToolSuite Journal Paper/dvarch.txt <==
computationalService:     
 Custom:                                                                 
	DataVisualizer                                                  
		consume tempMeasurement from TemperatureSensor;      #\label{arch-consume-start}#            
		consume humidityMeasurement from HumiditySensor;                
		consume weatherMeasurement from YahooWeatherService;          #\label{arch-consume-end}#   
		command DisplaySensorMeasurement(sensorMeasurement) to DashBoard; #\label{arch-command-end}#

==> Arxiv version of ToolSuite Journal Paper/dvdeploy.txt <==
devices:												
 SensorMgmtDevice:        #\label{SensorMgmtDevice-component}#                                             
	location:                                       
		Room:1 ;                   #\label{SensorMgmtDevice-room}#                   
	platform: NodeJS;                        #\label{SensorMgmtDevice-platform}#    
	resources: TemperatureSensor, HumiditySensor;  #\label{SensorMgmtDevice-resources}# 
	protocol: mqtt ;                  #\label{SensorMgmtDevice-protocol}#           
 ResourceMgmtDevice1:                                                
	location:                                       
	 	Room: 1 ;                                  
	platform: JavaSE;                           
	resources: ;                      
	protocol: mqtt  ;   
 EndUserDevice:                                                 
	location:                                       
		Room:1 ;                                   
	platform: NodeJS;                          
	resources: DashBoard;              
	protocol: mqtt ; 		                       
	 		                           

==> Arxiv version of ToolSuite Journal Paper/dvui.txt <==
structs:																									
 VisualizationStruct        #\label{ui-struct-start}#                                                                             
  tempValue:double;                                                                                   
  humidityValue:double;                                                                               
  yahooTempValue:double;    #\label{ui-struct-end}#                                             
resources:                                                                                                 
 userInteractions:                                                                                       
  DashBoard                                                                                           
   notify DisplaySensorMeasurement(sensorMeasurement : VisualizationStruct) from DataVisualizer; #\label{ui-dashboard-start}#

==> Arxiv version of ToolSuite Journal Paper/dvvocab.txt <==
structs:		#\label{vocab:structs-start}#																			
	TempStruct           #\label{vocab:tsstructs-start}#	                                                                   
		tempValue: double;                                                                  
		unitOfMeasurement : String;        #\label{vocab:tempstructs-end}#                                                 
	HumidityStruct                                                                          
		humidityValue : double;                                                             
		unitOfMeasurement :String;   #\label{vocab:tsstructs-end}#	                                                       
resources:                                                                                 
	sensors:        #\label{vocab:sensors-start}#	                                                                        
	   periodicSensors:                                                                    
	TemperatureSensor                                                               
		generate tempMeasurement:TempStruct;   #\label{vocab:generate}#	                                       
		sample period 1000 for 6000000;  #\label{vocab:sample}#	                                              
	HumiditySensor                                                                  
		generate humidityMeasurement:HumidityStruct;                                
		sample period 1000 for 6000000;                                              
 requestBasedSensors:    #\label{vocab:requestBasedSensors:start}#	                                                            
	YahooWeatherService                                                             
		generate weatherMeasurement:TempStruct accessed-by locationID : String; #\label{vocab:requestBasedSensors:end}#    
							

==> Arxiv version of ToolSuite Journal Paper/euarch.txt <==
computationalService:                                                       
 Common:                                                                 
  RoomAvgTemp                                                             
   consume tempMeasurement from TemperatureSensor;   #\label{arch-avg-consume}#               
   COMPUTE (AVG_BY_SAMPLE,5);     #\label{arch-avg-start}#                               
   generate roomAvgTempMeasurement :TempStruct;  #\label{arch-avg-generate}#   
 Custom:                    
  FireState                                                          
   consume roomAvgTempMeasurement from RoomAvgTemp;     #\label{fire-consume-start}#               
   consume smokeMeasurement from SmokeDetector; #\label{fire-consume-end}#
   generate smokeValue:SmokeStruct;       #\label{fire-generate}#                      
  FireController                                                     
   consume smokeValue from FireState; #\label{arch-euconsume-start}#                             
   command On() to Alarm;               #\label{arch-command-start}#                           
   command FireNotify(fireNotify) to EndUserApp; #\label{arch-eucommand-end}# 	 	    
			

==> Arxiv version of ToolSuite Journal Paper/eudeploy.txt <==
devices:												
 SensorMgmtDevice1:        #\label{SensorMgmtDevice-eu-component}#                                             
  location:                                       
	 Room:1 ;                   #\label{SensorMgmtDevice-eu-room}#                   
  platform: NodeJS;                        #\label{SensorMgmtDevice-eu-platform}#    
  resources: TemperatureSensor;  #\label{SensorMgmtDevice-eu-resources}# 
  protocol: mqtt;                  #\label{SensorMgmtDevice-eu-protocol}#  
 SensorMgmtDevice2:                                                   
  location:                                       
	 Room:1 ;                                    
  platform: NodeJS;                       
  resources: SmokeDetector;  
  protocol: mqtt; 	
 ResourceMgmtDevice1:                                                
  location:                                       
	 Room: 1 ;                                  
  platform: JavaSE;                           
  resources: ;                      
  protocol: mqtt; 
 ResourceMgmtDevice2:                                                
  location:                                       
	 Room: 1 ;                                  
  platform: JavaSE;                           
  resources: ;                      
  protocol: mqtt;
 ResourceMgmtDevice3:                                                
  location:                                       
	 Room: 1 ;                                  
  platform: JavaSE;                           
  resources: ;                      
  protocol: mqtt;	
 EndUserDevice:                                                 
  location:                                       
	 Room:1 ;                                   
  platform: Android;         #\label{SensorMgmtDevice-Android-platform}#                  
  resources: EndUserApp;              
  protocol: mqtt; 		                       
	 		                           

==> Arxiv version of ToolSuite Journal Paper/euui.txt <==
structs:																									
 FireStateStruct   #\label{eu-struct-start}#                                                                                        
  fireValue:String;                                                                                   
  timeStamp:String;     #\label{eu-struct-end}#                                                                               
resources:                                                                                                 
 userInteractions:                                                                                       
  EndUserApp                                                                                          
  notify FireNotify(fireNotify:FireStateStruct) from FireController;  #\label{eu-EndUserApp-start}#                           
		

==> Arxiv version of ToolSuite Journal Paper/euvocab.txt <==
structs:				#\label{vocab:structs-eustart}#																	
 TempStruct            #\label{vocab:tsstructs-eustart}#                                                                 
	tempValue: double;                                                                  
	unitOfMeasurement : String;    #\label{vocab:tempstructs-euend}# 
 SmokeStruct                                                                             
	smokeValue:double;                                                                  
	unitOfMeasurement:String;  #\label{vocab:tsstructs-euend}#                                                            
resources:                                                                                 
 sensors:     #\label{vocab:sensors-eustart}#	
  periodicSensors:                                                                    
	TemperatureSensor                                                               
	 generate tempMeasurement:TempStruct;    #\label{vocab:eugenerate}#                                    
	 sample period 1000 for 6000000;      #\label{vocab:eusample}#                                        
  eventDrivenSensors:                                                                 
	SmokeDetector                                                                   
	 generate smokeMeasurement:SmokeStruct;  #\label{vocab:eusmoke-start}#                                       
	 onCondition smokeValue > 650 PPM ;  #\label{vocab:eusmoke-end}#  
  actuators:     #\label{vocab:actuator-eustart}#                                                                       
	Alarm                                                                           
	 action On();   #\label{vocab:actuator-euend}#                 
					

==> Arxiv version of ToolSuite Journal Paper/vocab.txt <==
 structs:   #\label{vocab:structs-start}#
   TempStruct               #\label{vocab:tempstruct-start}#
    tempValue : double;
    unitOfMeasurement : String;	 #\label{vocab:structs-end}#
   BadgeStruct
      badgeID: String; #\label{vocab:badgestructs-start}#
      badgeEvent: String; #\label{vocab:badgestructs-end}#
  resources:
   tags:   #\label{vocab:tag-start}#
    BadgeReader             #\label{vocab:badgereader-tag-start}#     
      generate badgeDetected: BadgeStruct; 
	    generate badgeDisappeared: BadgeStruct;	#\label{vocab:badgereader-tag-end}# 	
  actuators:      #\label{vocab:actuators-start}#
    Heater   #\label{vocab:actuator-heater-start}#   
      action SetTemp(setTemp:TempStruct);	 #\label{vocab:actuator-setTemp-start}# 
	    action Off();    #\label{vocab:actuators-end}#
  storages:        #\label{vocab:storages-start}#
    ProfileDB  #\label{vocab:profile-start}#       
      generate profile: TempStruct accessed-by  #\label{vocab:storages-generate-start}#
					badgeID:String; #\label{vocab:storages-generate-end}#

==> Research_Highlights.txt <==
We introduce a design and implementation of ToolSuite, a suite of tools, for reducing burden 
of each stage of IoT application development process.  It consists of the following components 
to aid the stakeholders:


(1) An editor supports application design phase by allowing stakeholders 
to specify high-level textual  specifications. 

(2) A compiler  parses the high-level specifications and supports the application development 
phase by producing a programming framework that reduces  development effort in specifying the 
details of the components of an IoT application. 

(3) A deployment module is supported by mapping and linking techniques.  They together support 
the deployment phase by producing device-specific code to result in a distributed system 
collaboratively hosted by individual devices. 

(4) A runtime system leverages existing middleware platforms and generates glue code to 
customize them with respect to needs of IoT applications.

